The Forgotten Document-Oriented Database Management Systems: An Overview and Benchmark of Native XML DODBMSes in Comparison with JSON DODBMSes

In the current context of Big Data, a multitude of new NoSQL solutions for storing, managing, and extracting information and patterns from semi-structured data have been proposed and implemented. These solutions were developed to relieve the issue of rigid data structures present in relational databases, by introducing semi-structured and flexible schema design. As current data generated by different sources and devices, especially from IoT sensors and actuators, use either XML or JSON format, depending on the application, database technologies that store and query semi-structured data in XML format are needed. Thus, Native XML Databases, which were initially designed to manipulate XML data using standardized querying languages, i.e., XQuery and XPath, were rebranded as NoSQL Document-Oriented Databases Systems. Currently, the majority of these solutions have been replaced with the more modern JSON based Database Management Systems. However, we believe that XML-based solutions can still deliver performance in executing complex queries on heterogeneous collections. Unfortunately nowadays, research lacks a clear comparison of the scalability and performance for database technologies that store and query documents in XML versus the more modern JSON format. Moreover, to the best of our knowledge, there are no Big Data-compliant benchmarks for such database technologies. In this paper, we present a comparison for selected Document-Oriented Database Systems that either use the XML format to encode documents, i.e., BaseX, eXist-db, and Sedna, or the JSON format, i.e., MongoDB, CouchDB, and Couchbase. To underline the performance differences we also propose a benchmark that uses a heterogeneous complex schema on a large DBLP corpus.

==> count_all_authors_year_kw1a2a3.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,COUCHBASE_AVG,COUCHBASE_STD
1,2.98,0.03,33.74,0.87,N/A,N/A,0.01,0,0.8,0.01,79.26,0.54
2,5.79,0.1,67.4,1.06,N/A,N/A,0.02,0,1.55,0.02,159.63,1.45
3,11.27,0.3,135.5,1.27,N/A,N/A,0.02,0,2.91,0.02,314.93,2.59
4,16.55,0.47,221.11,3.21,N/A,N/A,0.03,0,4.77,0.04,486.39,9.37


==> count_all_authors_year_kw1o2o3.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,COUCHBASE_AVG,COUCHBASE_STD
1,3.88,0.03,177.95,1.61,N/A,N/A,5.1,0.06,6.69,0.06,82.03,0.61
2,7.63,0.07,404.35,2.94,N/A,N/A,12.1,0.06,15.18,0.11,167.05,2.34
3,15.14,0.15,832.51,3.93,N/A,N/A,25.54,0.22,30.74,0.31,332.31,3.44
4,21.89,0.23,1155.56,5.91,N/A,N/A,33.56,0.24,43.33,0.52,508.16,6.83


==> count_docs_authors.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,5.76,0.11,1754.76,28.76,-1,0,49.12,4.18,43.78,0.33,44.81,0.38,93.53,1.07,47.7,0.69
2,10.79,0.15,2756.71,21.5,-1,0,92.47,58.88,76.04,0.74,76.38,0.87,95.11,1.73,89.02,1.17
3,20.22,0.68,4248.15,22.72,-1,0,110.5,6.85,119.34,0.92,118.67,1.54,97.49,2.13,168.75,1.85
4,33.45,0.56,5143.17,110.09,-1,0,145.11,55.33,152.41,1.83,144.23,1.83,93.25,1.6,297.13,5.23


==> count_docs_authors_year.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,11.97,0.14,3759.4,8.85,0,0,166.48,44.35,150.64,0.86,158.83,0.94,421.21,6.76,103.41,1.72
2,23.66,0.27,0,0,0,0,272.18,11.8,272.24,1.56,283.46,2.81,419.65,4.37,199.48,2.93
3,45.81,1.5,0,0,0,0,451.47,4.97,478.41,5.17,496.93,4.23,424.03,8,403.77,8.16
4,85.29,3.08,0,0,0,0,747.93,32.17,659.53,6.19,691.2,16.09,418.24,8.07,1166.97,162.55


==> q1_kw1.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,2.94,0.01,31.04,0.14,11.92,0.41,23.09,0.13,0.97,0.01,1.12,0.08,2.59,0.19,26.13,0.34
2,5.66,0.02,70.97,0.64,23.96,0.75,47.38,0.45,1.85,0.01,1.54,0.09,2.52,0.01,52.13,0.23
3,10.9,0.14,153.7,1.6,46.74,1.24,93.94,0.5,3.41,0.04,2,0.13,2.52,0.02,110.25,11.31
4,18.03,0.12,217.87,3.37,68.49,1.84,188.59,1.18,5.32,0.02,3.24,0.17,2.65,0.03,201.13,1.61


==> q1_kw2.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,3.04,0.02,50.05,0.23,12.24,0.39,23.02,0.12,1.26,0,1.18,0.09,3.68,0.32,26.31,0.24
2,5.74,0.03,107.6,0.54,24.99,0.83,46.69,0.42,2.4,0.01,1.85,0.04,3.69,0.29,52.5,0.48
3,11.04,0.04,259.9,1.49,48.46,1.24,94.53,0.73,4.76,0.01,2.8,0.08,3.68,0.21,103.62,0.95
4,18.39,0.07,388.24,3.52,71.95,2,188.13,0.97,7.31,0.02,4.55,0.05,3.8,0.32,201.45,1.86


==> q1_kw3.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,3,0.01,30.1,0.36,11.58,0.24,23.4,0.2,0.97,0.01,0.5,0,2.41,0.02,26.05,0.29
2,5.64,0.02,61.84,0.56,23.82,0.65,47.25,0.53,1.8,0.01,0.77,0.02,2.41,0.01,51.81,0.66
3,10.88,0.03,136.04,1.56,46.53,1.13,94.58,0.48,3.46,0.02,1.25,0.01,2.41,0.02,103.19,1.35
4,18.09,0.15,203.72,3.5,68.7,1.78,187.93,1.06,5.36,0.01,2.63,0.06,2.5,0.01,201.17,1.38


==> q2_kw1a2.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,2.93,0.01,6.16,0.08,11.6,0.38,23.62,0.28,0.85,0.02,0.33,0.01,2.69,0.01,27.25,0.23
2,5.55,0.02,13.25,0.13,23.65,0.91,47.23,0.47,1.61,0.01,0.52,0.01,2.75,0.13,54.38,0.46
3,10.75,0.05,26.42,1.23,45.86,1.46,94.48,0.63,3.05,0.02,0.81,0.02,2.75,0.13,107.87,1.08
4,17.85,0.07,47.93,2.12,66.7,1.7,186.58,2.15,4.9,0.02,1.33,0.02,2.83,0.14,209.79,1.36


==> q2_kw1a3.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,2.94,0.02,6.69,0.1,11.66,0.2,23.94,0.23,0.85,0.01,0.33,0.01,3.32,0.21,27.28,0.2
2,5.58,0.04,14.07,0.09,23.07,0.56,47.05,0.64,1.63,0.02,0.52,0.01,3.25,0.01,54.39,0.43
3,10.75,0.03,28.69,1.62,45.44,0.91,94.2,0.74,3.06,0.02,0.83,0.01,3.25,0.01,108.24,1.22
4,17.94,0.14,51.08,1.91,67.65,1.37,186.79,2.31,4.9,0.02,1.35,0.03,3.32,0.02,209.78,1.29


==> q2_kw1o2.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,3.31,0.04,77.83,0.65,17.13,0.28,23.94,0.13,1.89,0.01,0.96,0.01,5.43,0.25,27.1,0.29
2,6.29,0.04,170.64,1.41,33.72,0.56,47.26,0.34,3.7,0.01,1.72,0.01,5.43,0.26,54.62,0.22
3,12.26,0.16,398.57,1.92,67.99,1.32,95.22,0.73,7.15,0.03,3.04,0.02,5.43,0.3,107.05,1.24
4,19.94,0.1,582.3,7.57,100.73,2.97,187.53,1.89,11,0.02,5.58,0.05,5.49,0.32,210.02,1.61


==> q2_kw1o3.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,3.25,0.02,57.52,0.55,16.71,0.33,23.71,0.21,1.59,0.01,0.77,0,4.27,0.24,27.2,0.31
2,6.2,0.03,124.07,0.89,33.4,0.44,46.91,0.12,3.1,0.01,1.27,0.02,4.28,0.3,54.28,0.74
3,11.99,0.03,273.14,1.05,65.45,1.07,94.74,0.95,5.69,0.02,2.11,0.03,4.27,0.3,107.91,1.13
4,19.65,0.09,392.38,3.42,96.8,1.67,184.38,0.39,9.06,0.03,4.11,0.03,4.3,0.19,209.93,1.39


==> q2_kw2a3.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,2.97,0.02,7.49,0.13,11.88,0.33,23.16,0.25,1,0.02,0.38,0.01,2.93,0.02,27.2,0.29
2,5.66,0.07,16.39,0.73,23.49,0.88,46.98,0.47,1.9,0.01,0.62,0.01,2.93,0.01,54.42,0.52
3,11.02,0.16,32.09,1.4,45.42,1.28,94.02,1.19,3.6,0.02,1.31,0.01,2.93,0.02,107.48,1.33
4,18.12,0.17,56.64,2.88,67.16,1.68,180.88,0.29,5.65,0.02,1.93,0.02,2.98,0.07,210.97,1.01


==> q2_kw2o3.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,3.29,0.02,75.97,0.63,16.98,0.41,23.93,0.19,1.94,0.01,0.97,0.01,5.41,0.28,27.23,0.34
2,6.29,0.02,159.19,1.04,34.22,0.65,47.81,0.28,3.65,0.02,1.61,0.01,5.38,0.29,54.6545685032,0.56129242531893
3,12.24,0.09,377.53,2.01,68.03,1.59,95.44,0.35,7.06,0.01,3.09,0.04,5.38,0.29,108.1733129915,0.862663200347201
4,20.02,0.14,562.04,2.43,100.32,2.16,184.94,0.24,11.01,0.05,5.63,0.05,5.39,0.23,209.8523780298,1.79849085590684


==> q3_kw1a2a3.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,2.92,0.02,6.37,0.12,11.63,0.35,23.71,0.24,0.85,0.02,0.33,0.01,2.17,0.01,29.38,0.15
2,5.58,0.03,13.34,0.64,23.03,0.54,47.04,0.18,1.61,0.02,0.5,0.01,2.26,0.26,58.25,0.32
3,10.93,0.23,26.31,1.44,45.83,1.18,94.08,0.44,3.03,0.02,0.79,0.01,2.29,0.28,114.57,0.48
4,17.96,0.14,48.53,2.19,66.86,1.51,180.83,0.31,4.88,0.02,1.3,0.01,2.31,0.26,221.36,1


==> q3_kw1o2o3.csv <==
NO_DOCS,BASEX_AVG,BASEX_STD,EXISTDB_AVG,EXISTDB_STD,SEDNA_AVG,SEDNA_STD,COUCHDB_AVG,COUCHDB_STD,MONGODB_AVG,MONGODB_STD,MONGODB_SDIST_AVG,MONGODB_SDIST_STD,MONGODB_CDIST_AVG,MONGODB_CDIST_STD,COUCHBASE_AVG,COUCHBASE_STD
1,3.53,0.02,102.15,0.66,21.55,0.42,24.38,0.13,2.49,0.01,1.2,0.01,7.17,0.38,29.28,0.23
2,6.76,0.02,219.23,0.9,43.03,0.7,48.72,0.22,4.85,0.01,2.08,0.02,7.09,0.34,58.52,0.41
3,13.18,0.07,512.34,2.3,86.29,1,97.25,0.55,9.33,0.04,3.86,0.06,7.04,0.29,114.56,0.56
4,21.3,0.04,746.69,5.94,125.15,1.64,189.81,0.19,14.49,0.04,7.08,0.04,7.11,0.25,220.14,1.47

